Distributed Voltage and Current Control of Multi-Terminal High-Voltage Direct Current Transmission Systems

High-voltage direct current (HVDC) is a commonly used technology for long-distance power transmission, due to its low resistive losses and low costs. In this paper, a novel distributed controller for multi-terminal HVDC (MTDC) systems is proposed. Under certain conditions on the controller gains, it is shown to stabilize the MTDC system. The controller is shown to always keep the voltages close to the nominal voltage, while assuring that the injected power is shared fairly among the converters. The theoretical results are validated by simulations, where the affect of communication time-delays is also studied.

==> Simulations/ieee30cdf.txt <==
 08/20/93 UW ARCHIVE           100.0  1961 W IEEE 30 Bus Test Case
BUS DATA FOLLOWS                            30 ITEMS
   1 Glen Lyn 132  1  1  3 1.060    0.0      0.0      0.0    260.2   -16.1   132.0  1.060     0.0     0.0   0.0    0.0        0
   2 Claytor  132  1  1  2 1.043  -5.48     21.7     12.7     40.0    50.0   132.0  1.045    50.0   -40.0   0.0    0.0        0
   3 Kumis    132  1  1  0 1.021  -7.96      2.4      1.2      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
   4 Hancock  132  1  1  0 1.012  -9.62      7.6      1.6      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
   5 Fieldale 132  1  1  2 1.010 -14.37     94.2     19.0      0.0    37.0   132.0  1.010    40.0   -40.0   0.0    0.0        0
   6 Roanoke  132  1  1  0 1.010 -11.34      0.0      0.0      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
   7 Blaine   132  1  1  0 1.002 -13.12     22.8     10.9      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
   8 Reusens  132  1  1  2 1.010 -12.10     30.0     30.0      0.0    37.3   132.0  1.010    40.0   -10.0   0.0    0.0        0
   9 Roanoke  1.0  1  1  0 1.051 -14.38      0.0      0.0      0.0     0.0     1.0  0.0       0.0     0.0   0.0    0.0        0
  10 Roanoke   33  1  1  0 1.045 -15.97      5.8      2.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.19       0
  11 Roanoke   11  1  1  2 1.082 -14.39      0.0      0.0      0.0    16.2    11.0  1.082    24.0    -6.0   0.0    0.0        0
  12 Hancock   33  1  1  0 1.057 -15.24     11.2      7.5      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  13 Hancock   11  1  1  2 1.071 -15.24      0.0      0.0      0.0    10.6    11.0  1.071    24.0    -6.0   0.0    0.0        0
  14 Bus 14    33  1  1  0 1.042 -16.13      6.2      1.6      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  15 Bus 15    33  1  1  0 1.038 -16.22      8.2      2.5      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  16 Bus 16    33  1  1  0 1.045 -15.83      3.5      1.8      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  17 Bus 17    33  1  1  0 1.040 -16.14      9.0      5.8      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  18 Bus 18    33  1  1  0 1.028 -16.82      3.2      0.9      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  19 Bus 19    33  1  1  0 1.026 -17.00      9.5      3.4      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  20 Bus 20    33  1  1  0 1.030 -16.80      2.2      0.7      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  21 Bus 21    33  1  1  0 1.033 -16.42     17.5     11.2      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  22 Bus 22    33  1  1  0 1.033 -16.41      0.0      0.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  23 Bus 23    33  1  1  0 1.027 -16.61      3.2      1.6      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  24 Bus 24    33  1  1  0 1.021 -16.78      8.7      6.7      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.043      0
  25 Bus 25    33  1  1  0 1.017 -16.35      0.0      0.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  26 Bus 26    33  1  1  0 1.000 -16.77      3.5      2.3      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  27 Cloverdle 33  1  1  0 1.023 -15.82      0.0      0.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  28 Cloverdle132  1  1  0 1.007 -11.97      0.0      0.0      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
  29 Bus 29    33  1  1  0 1.003 -17.06      2.4      0.9      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
  30 Bus 30    33  1  1  0 0.992 -17.94     10.6      1.9      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
-999 
BRANCH DATA FOLLOWS                         41 ITEMS
   1    2  1  1 1 0  0.0192    0.0575      0.0528     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   1    3  1  1 1 0  0.0452    0.1652      0.0408     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   2    4  1  1 1 0  0.0570    0.1737      0.0368     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   3    4  1  1 1 0  0.0132    0.0379      0.0084     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   2    5  1  1 1 0  0.0472    0.1983      0.0418     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   2    6  1  1 1 0  0.0581    0.1763      0.0374     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   4    6  1  1 1 0  0.0119    0.0414      0.0090     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   5    7  1  1 1 0  0.0460    0.1160      0.0204     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6    7  1  1 1 0  0.0267    0.0820      0.0170     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6    8  1  1 1 0  0.0120    0.0420      0.0090     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6    9  1  1 1 0  0.0       0.2080      0.0        0     0     0    0 0  0.978     0.0 0.0    0.0     0.0    0.0   0.0
   6   10  1  1 1 0  0.0       0.5560      0.0        0     0     0    0 0  0.969     0.0 0.0    0.0     0.0    0.0   0.0
   9   11  1  1 1 0  0.0       0.2080      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   9   10  1  1 1 0  0.0       0.1100      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   4   12  1  1 1 0  0.0       0.2560      0.0        0     0     0    0 0  0.932     0.0 0.0    0.0     0.0    0.0   0.0
  12   13  1  1 1 0  0.0       0.1400      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  12   14  1  1 1 0  0.1231    0.2559      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  12   15  1  1 1 0  0.0662    0.1304      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  12   16  1  1 1 0  0.0945    0.1987      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  14   15  1  1 1 0  0.2210    0.1997      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  16   17  1  1 1 0  0.0524    0.1923      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  15   18  1  1 1 0  0.1073    0.2185      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  18   19  1  1 1 0  0.0639    0.1292      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  19   20  1  1 1 0  0.0340    0.0680      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   20  1  1 1 0  0.0936    0.2090      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   17  1  1 1 0  0.0324    0.0845      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   21  1  1 1 0  0.0348    0.0749      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   22  1  1 1 0  0.0727    0.1499      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  21   22  1  1 1 0  0.0116    0.0236      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  15   23  1  1 1 0  0.1000    0.2020      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  22   24  1  1 1 0  0.1150    0.1790      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  23   24  1  1 1 0  0.1320    0.2700      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  24   25  1  1 1 0  0.1885    0.3292      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  25   26  1  1 1 0  0.2544    0.3800      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  25   27  1  1 1 0  0.1093    0.2087      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  28   27  1  1 1 0  0.0       0.3960      0.0        0     0     0    0 0  0.968     0.0 0.0    0.0     0.0    0.0   0.0
  27   29  1  1 1 0  0.2198    0.4153      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  27   30  1  1 1 0  0.3202    0.6027      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  29   30  1  1 1 0  0.2399    0.4533      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   8   28  1  1 1 0  0.0636    0.2000      0.0428     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6   28  1  1 1 0  0.0169    0.0599      0.0130     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
-999
LOSS ZONES FOLLOWS                     1 ITEMS
  1 IEEE 30 BUS
-99
INTERCHANGE DATA FOLLOWS                 1 ITEMS
-9
 1    2 Claytor  132    0.0  999.99  IEEE30  IEEE 30 Bus Test Case
TIE LINES FOLLOWS                     0 ITEMS
-999
END OF DATA


==> Simulations/ieee30cdf_branch.txt <==
   1    2  1  1 1 0  0.0192    0.0575      0.0528     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   1    3  1  1 1 0  0.0452    0.1652      0.0408     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   2    4  1  1 1 0  0.0570    0.1737      0.0368     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   3    4  1  1 1 0  0.0132    0.0379      0.0084     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   2    5  1  1 1 0  0.0472    0.1983      0.0418     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   2    6  1  1 1 0  0.0581    0.1763      0.0374     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   4    6  1  1 1 0  0.0119    0.0414      0.0090     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   5    7  1  1 1 0  0.0460    0.1160      0.0204     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6    7  1  1 1 0  0.0267    0.0820      0.0170     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6    8  1  1 1 0  0.0120    0.0420      0.0090     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6    9  1  1 1 0  0.0       0.2080      0.0        0     0     0    0 0  0.978     0.0 0.0    0.0     0.0    0.0   0.0
   6   10  1  1 1 0  0.0       0.5560      0.0        0     0     0    0 0  0.969     0.0 0.0    0.0     0.0    0.0   0.0
   9   11  1  1 1 0  0.0       0.2080      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   9   10  1  1 1 0  0.0       0.1100      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   4   12  1  1 1 0  0.0       0.2560      0.0        0     0     0    0 0  0.932     0.0 0.0    0.0     0.0    0.0   0.0
  12   13  1  1 1 0  0.0       0.1400      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  12   14  1  1 1 0  0.1231    0.2559      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  12   15  1  1 1 0  0.0662    0.1304      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  12   16  1  1 1 0  0.0945    0.1987      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  14   15  1  1 1 0  0.2210    0.1997      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  16   17  1  1 1 0  0.0524    0.1923      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  15   18  1  1 1 0  0.1073    0.2185      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  18   19  1  1 1 0  0.0639    0.1292      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  19   20  1  1 1 0  0.0340    0.0680      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   20  1  1 1 0  0.0936    0.2090      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   17  1  1 1 0  0.0324    0.0845      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   21  1  1 1 0  0.0348    0.0749      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  10   22  1  1 1 0  0.0727    0.1499      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  21   22  1  1 1 0  0.0116    0.0236      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  15   23  1  1 1 0  0.1000    0.2020      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  22   24  1  1 1 0  0.1150    0.1790      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  23   24  1  1 1 0  0.1320    0.2700      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  24   25  1  1 1 0  0.1885    0.3292      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  25   26  1  1 1 0  0.2544    0.3800      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  25   27  1  1 1 0  0.1093    0.2087      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  28   27  1  1 1 0  0.0       0.3960      0.0        0     0     0    0 0  0.968     0.0 0.0    0.0     0.0    0.0   0.0
  27   29  1  1 1 0  0.2198    0.4153      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  27   30  1  1 1 0  0.3202    0.6027      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
  29   30  1  1 1 0  0.2399    0.4533      0.0        0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   8   28  1  1 1 0  0.0636    0.2000      0.0428     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0
   6   28  1  1 1 0  0.0169    0.0599      0.0130     0     0     0    0 0  0.0       0.0 0.0    0.0     0.0    0.0   0.0


==> Simulations/ieee30cdf_bus.txt <==
1  1  3 1.060    0.0      0.0      0.0    260.2   -16.1   132.0  1.060     0.0     0.0   0.0    0.0        0
1  1  2 1.043  -5.48     21.7     12.7     40.0    50.0   132.0  1.045    50.0   -40.0   0.0    0.0        0
1  1  0 1.021  -7.96      2.4      1.2      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.012  -9.62      7.6      1.6      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
1  1  2 1.010 -14.37     94.2     19.0      0.0    37.0   132.0  1.010    40.0   -40.0   0.0    0.0        0
1  1  0 1.010 -11.34      0.0      0.0      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.002 -13.12     22.8     10.9      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
1  1  2 1.010 -12.10     30.0     30.0      0.0    37.3   132.0  1.010    40.0   -10.0   0.0    0.0        0
1  1  0 1.051 -14.38      0.0      0.0      0.0     0.0     1.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.045 -15.97      5.8      2.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.19       0
1  1  2 1.082 -14.39      0.0      0.0      0.0    16.2    11.0  1.082    24.0    -6.0   0.0    0.0        0
1  1  0 1.057 -15.24     11.2      7.5      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  2 1.071 -15.24      0.0      0.0      0.0    10.6    11.0  1.071    24.0    -6.0   0.0    0.0        0
1  1  0 1.042 -16.13      6.2      1.6      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.038 -16.22      8.2      2.5      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.045 -15.83      3.5      1.8      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.040 -16.14      9.0      5.8      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.028 -16.82      3.2      0.9      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.026 -17.00      9.5      3.4      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.030 -16.80      2.2      0.7      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.033 -16.42     17.5     11.2      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.033 -16.41      0.0      0.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.027 -16.61      3.2      1.6      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.021 -16.78      8.7      6.7      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.043      0
1  1  0 1.017 -16.35      0.0      0.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.000 -16.77      3.5      2.3      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.023 -15.82      0.0      0.0      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.007 -11.97      0.0      0.0      0.0     0.0   132.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 1.003 -17.06      2.4      0.9      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0
1  1  0 0.992 -17.94     10.6      1.9      0.0     0.0    33.0  0.0       0.0     0.0   0.0    0.0        0


==> Simulations/license.txt <==
Copyright (c) 2014, Nico Schlömer
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are
met:

    * Redistributions of source code must retain the above copyright
      notice, this list of conditions and the following disclaimer.
    * Redistributions in binary form must reproduce the above copyright
      notice, this list of conditions and the following disclaimer in
      the documentation and/or other materials provided with the distribution

THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE
ARE DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE
LIABLE FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR
CONSEQUENTIAL DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF
SUBSTITUTE GOODS OR SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS
INTERRUPTION) HOWEVER CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN
CONTRACT, STRICT LIABILITY, OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE)
ARISING IN ANY WAY OUT OF THE USE OF THIS SOFTWARE, EVEN IF ADVISED OF THE
POSSIBILITY OF SUCH DAMAGE.

